Kernel-based stochastic collocation for the random two-phase Navier-Stokes equations

In this work, we apply stochastic collocation methods with radial kernel basis functions for an uncertainty quantification of the random incompressible two-phase Navier-Stokes equations. Our approach is non-intrusive and we use the existing fluid dynamics solver NaSt3DGPF to solve the incompressible two-phase Navier-Stokes equation for each given realization. We are able to empirically show that the resulting kernel-based stochastic collocation is highly competitive in this setting and even outperforms some other standard methods.

==> error_mean_bubble_homogenization_kernel_comparison.csv <==
collocationpoints Gaussian3d Wendland3d0 Wendland3d1 Wendland3d2 Wendland3d3 Matern3d
4 nan nan nan nan nan nan
8 2.7859844544060968e-02 1.4067747750592736e-02 1.5623430208343411e-02 1.5128703051147770e-02 1.4341409055959740e-02 2.5089511563955176e-02
16 1.8403237794092052e-02 1.1138507947860131e-02 1.2808786121202660e-02 1.3048310604861614e-02 1.2767373448674776e-02 1.5882937593049422e-02
32 1.2171308995776144e-02 5.6640082543546943e-03 6.0053087431499591e-03 6.4214726073769431e-03 6.4768525302687603e-03 6.8351653057552751e-03
64 7.7284135950617715e-03 4.0042486641413124e-03 4.4367673653481427e-03 4.7508084888709719e-03 4.8899919389579260e-03 4.8229181682720376e-03
128 2.6557515391186126e-03 2.4180529438367748e-03 2.5500594270435497e-03 2.7316254579983984e-03 2.9509589332795340e-03 2.5634211548562764e-03
256 1.5218404902392628e-03 1.4956036514501424e-03 1.6803646196359616e-03 2.0147766885381395e-03 2.4009727819924217e-03 1.7034963445435004e-03
512 nan 5.1660537990969339e-04 7.0352637862762264e-04 1.0050211634438004e-03 1.4217704297832012e-03 7.0348070212477795e-04


==> error_mean_bubble_kl_3d_kernel_comparison.csv <==
collocationpoints Gaussian3d Wendland3d0 Wendland3d1 Wendland3d2 Wendland3d3 Matern3d
4 1.85E-002 1.31E-002 1.52E-002 1.54E-002 1.51E-002 1.35E-002
8 1.85E-002 1.05E-002 1.35E-002 1.44E-002 1.43E-002 1.08E-002
16 2.52E-002 6.41E-003 6.83E-003 8.10E-003 9.76E-003 6.71E-003
32 1.22E-002 3.74E-003 4.19E-003 4.96E-003 5.84E-003 4.31E-003
64 1.12E-002 2.32E-003 2.49E-003 3.16E-003 4.05E-003 2.65E-003
128 2.76E-003 1.23E-003 1.52E-003 1.98E-003 2.61E-003 1.46E-003
256 7.71E-004 7.04E-004 8.38E-004 1.07E-003 1.49E-003 8.37E-004
512 nan 2.87E-004 4.48E-004 6.77E-004 9.10E-004 4.26E-004


==> error_mean_bubble_kl_general_comparison.csv <==
collocationpoints Gaussian3d Wendland3d2 Matern3d PCETensorProduct5d PCESparseGrid5d StochCollocTensorProduct5d StochCollocSparseGrid3d
31 nan nan nan nan nan nan 1.91715675125304248e-02
111 nan nan nan nan nan nan 4.57915168247582764e-03
303 nan nan nan nan nan nan 3.82723017380881157e-03
687 nan nan nan nan nan nan nan
1375 nan nan nan nan nan nan nan
2 1.58024488030078403e-01 nan 2.08850975485182416e-01 nan nan nan nan
4 1.25558274752281929e-01 nan 1.39025685881341649e-01 nan nan nan nan
8 9.38261059256753488e-02 nan 7.70041193383384781e-02 nan nan nan nan
16 3.04496390014877411e-02 nan 1.97050424913993681e-02 nan nan nan nan
32 1.59141811523794210e-02 nan 1.09044779308169869e-02 nan nan nan nan
64 4.60987621351026996e-03 nan 2.90236933263436419e-03 nan nan nan nan
128 1.16411090014960903e-03 nan 1.05689491672691341e-03 nan nan nan nan
256 1.70078589835255311e-04 nan 1.85016062669661799e-03 nan nan nan nan
512 nan nan 6.20688894589133773e-04 nan nan nan nan


==> error_mean_g_function_kernel_overview.csv <==
collocationpoints gaussian3d wendland3d0 wendland3d1 wendland3d2 wendland3d3 matern
2 1.04E+000 6.73E-001 6.40E-001 6.08E-001 5.28E-001 7.684009e-01
4 4.95E-001 3.49E-001 3.73E-001 4.27E-001 3.92E-001 2.791782e-01
8 4.93E-001 3.15E-001 3.48E-001 3.82E-001 3.35E-001 3.994276e-01
16 4.92E-001 3.40E-001 2.89E-001 2.45E-001 1.61E-001 1.590491e-01
32 1.84E-001 1.98E-001 1.21E-001 8.13E-002 6.41E-003 1.351129e-02
64 5.12E-002 5.58E-002 4.89E-002 1.41E-001 2.51E-001 8.808618e-03
128 3.03E-002 4.63E-003 1.83E-001 6.05E-002 8.27E-002 1.197041e-02
256 1.03E-002 7.64E-003 3.01E-002 3.74E-003 5.17E-003 2.071420e-03
512 8.27E-003 3.22E-003 3.84E-003 3.14E-003 9.49E-003 2.084721e-04
1024 5.70E-003 1.04E-003 4.65E-004 3.54E-003 1.94E-003 6.366424e-04
2048 5.45E-004 1.40E-003 7.34E-004 8.28E-004 2.19E-005 1.824879e-05
4096 9.70E-005 5.15E-004 1.96E-005 2.79E-004 2.74E-004 2.529930e-05
8192 nan 1.31E-004 3.75E-005 3.35E-006 2.00E-005 4.940257e-05
16384 nan nan nan nan nan nan


==> error_mean_poisson1d_kernel_overview_new.csv <==
collocationpoints gaussian wendland0 wendland1 wendland2 wendland3 matern
1.0000000000000000 0.2616780236950280 0.2646327470625555 0.2653977744499992 0.2659077910823595 0.2662323471211456 0.2544658162883349
2.0000000000000000 0.0000000000000002 0.1109737482866628 0.1424702796522131 0.1634682120714329 0.1768305327115844 0.0968555007255197
4.0000000000000000 NaN 0.0221868038022641 0.0297702741442315 0.0668535140239802 0.0923775681559302 0.0058571983786702
8.0000000000000000 NaN 0.0101613311450500 0.0016326719151281 0.0020327537619676 0.0022363619372126 0.0004344093875990
16.0000000000000000 NaN 0.0029351097124474 0.0001089517989826 0.0000860219984948 0.0001125632505010 0.0000759683920377
32.0000000000000000 NaN 0.0005706762593230 0.0000101941022297 0.0000047279873779 0.0000054851669924 0.0000102075689309
64.0000000000000000 NaN 0.0001930999023336 0.0000006878395943 0.0000002832303497 0.0000002068162725 0.0000012959688381
128.0000000000000000 NaN 0.0000122007053406 0.0000000861969194 0.0000000172183141 0.0000000069950385 0.0000001624368254
256.0000000000000000 NaN 0.0000048376805395 0.0000000083170591 0.0000000010655240 0.0000000002265189 0.0000000203059652
512.0000000000000000 NaN 0.0000019869494001 0.0000000008813147 0.0000000000662855 0.0000000000072770 0.0000000025375715
1024.0000000000000000 NaN 0.0000007134691223 0.0000000001029091 0.0000000000041496 0.0000000000003359 0.0000000003171371
2048.0000000000000000 NaN 0.0000001250704832 0.0000000000123474 0.0000000000002786 0.0000000000000355 0.0000000000396466
4096.0000000000000000 NaN 0.0000000472944576 0.0000000000015269 0.0000000000000254 0.0000000000000038 0.0000000000049657


==> error_mean_poisson1d_wendland3_regularizations_new.csv <==
collocationpoints eps12 eps10 eps08 eps06 eps04 eps02
1.0000000000000000 0.2662323471211456 0.2662323471211603 0.2662323471226292 0.2662323472695141 0.2662323619578941 0.2662338298174300
2.0000000000000000 0.1768305327115844 0.1768305327121891 0.1768305327726632 0.1768305388200673 0.1768311435564495 0.1768915769098013
4.0000000000000000 0.0923775681559302 0.0923775681570923 0.0923775682733001 0.0923775798940834 0.0923787419646636 0.0924948716141099
8.0000000000000000 0.0022363619372126 0.0022363619385234 0.0022363620696052 0.0022363751777765 0.0022376859884055 0.0023687019654781
16.0000000000000000 0.0001125632505010 0.0001125632511712 0.0001125633181900 0.0001125700200658 0.0001132402051206 0.0001802336283121
32.0000000000000000 0.0000054851669924 0.0000054851673548 0.0000054852035991 0.0000054888279754 0.0000058508596448 0.0000407169376459
64.0000000000000000 0.0000002068162725 0.0000002068165647 0.0000002068457869 0.0000002097468064 0.0000004381518121 0.0000176505599941
128.0000000000000000 0.0000000069950385 0.0000000069956345 0.0000000070541184 0.0000000101612010 0.0000001120941378 0.0000085536574167
256.0000000000000000 0.0000000002265189 0.0000000002285604 0.0000000003147772 0.0000000013545085 0.0000000464865992 0.0000042354922674
512.0000000000000000 0.0000000000072770 0.0000000000102369 0.0000000000333293 0.0000000003550359 0.0000000218512667 0.0000021105092156
1024.0000000000000000 0.0000000000003359 0.0000000000010575 0.0000000000058902 0.0000000001312763 0.0000000106819763 0.0000010539531635
2048.0000000000000000 0.0000000000000355 0.0000000000001689 0.0000000000013967 0.0000000000575616 0.0000000052956872 0.0000005267522269
4096.0000000000000000 0.0000000000000038 0.0000000000000320 0.0000000000004273 0.0000000000272744 0.0000000026392835 0.0000002633434569


==> error_mean_poisson1d_wendland3_scalings_new.csv <==
collocationpoints m4 m2 m1 p0 p1 p2 p4
1.0000000000000000 0.2452518905919347 0.2595557801558023 0.2640068199980358 0.2662323471211456 0.2673451106827006 0.2679014924634781 0.2683187787990612
2.0000000000000000 0.2307656986318145 0.0541959986403982 0.0852061423130217 0.1768305327115844 0.2226442034779200 0.2455510388610946 0.2627311654867164
4.0000000000000000 0.0784227734745177 0.0101566612044926 0.0002867811825035 0.0923775681559302 0.1804137765964836 0.2244358254203744 0.2574523620960259
8.0000000000000000 0.0018914157072549 0.0002909708113086 0.0000461004580429 0.0022363619372126 0.0897687513778128 0.1791086353466596 0.2461205644901098
16.0000000000000000 0.0000387793886787 0.0000178334182278 0.0000011424000771 0.0001125632505010 0.0018907237878807 0.0888054195326251 0.2235423501667161
32.0000000000000000 0.0000006630738993 0.0000004902591543 0.0000000262477656 0.0000054851669924 0.0000876879839495 0.0016208229919558 0.1784358779969057
64.0000000000000000 0.0000000197400990 0.0000000119125360 0.0000000006619418 0.0000002068162725 0.0000054456976767 0.0000542792751216 0.0882584902401147
128.0000000000000000 0.0000000016973085 0.0000000003028763 0.0000000000182465 0.0000000069950385 0.0000002443756665 0.0000036084966640 0.0014066340921152
256.0000000000000000 0.0000000002292831 0.0000000000123023 0.0000000000005388 0.0000000002265189 0.0000000091300980 0.0000001739714919 0.0000199186191015
512.0000000000000000 0.0000000000047890 0.0000000000012120 0.0000000000000240 0.0000000000072770 0.0000000003117537 0.0000000067721927 0.0000011077325916
1024.0000000000000000 0.0000000000088230 0.0000000000001996 0.0000000000000025 0.0000000000003359 0.0000000000102914 0.0000000002363098 0.0000000553246471
2048.0000000000000000 0.0000000000086182 0.0000000000003336 0.0000000000000004 0.0000000000000355 0.0000000000004782 0.0000000000078878 0.0000000022125449
4096.0000000000000000 0.0000000000392698 0.0000000000000012 0.0000000000000005 0.0000000000000038 0.0000000000000581 0.0000000000003669 0.0000000000783432


==> error_mean_poisson1d_wendland3_svd_regularizations_new.csv <==
collocationpoints m5 m4 m3 m2 m1 p0 p1
1.0000000000000000 0.2662323471211455 0.2662323471211455 0.2662323471211455 0.2662323471211455 0.2662323471211455 0.2662323471211455 0.2662323471211455
2.0000000000000000 0.1768305327115783 0.1768305327115783 0.1768305327115783 0.1768305327115783 0.1768305327115783 0.1768305327115783 0.1768305327115783
4.0000000000000000 0.0923775681559185 0.0923775681559185 0.0923775681559185 0.0923775681559185 0.0923775681559185 0.0923775681559185 0.0923775681559185
8.0000000000000000 0.0022363619371995 0.0022363619371995 0.0022363619371995 0.0022363619371995 0.0022363619371995 0.0022363619371995 0.0022363619371995
16.0000000000000000 0.0001125632504938 0.0001125632504938 0.0001125632504938 0.0001125632504938 0.0001125632504938 0.0001279795581765 0.0002404859752616
32.0000000000000000 0.0000054851672846 0.0000054851672846 0.0000054851672846 0.0000060969717763 0.0000093902623460 0.0000212193879325 0.0000611996035981
64.0000000000000000 0.0000002068551622 0.0000002420728571 0.0000003453245750 0.0000006808350060 0.0000013784951498 0.0000038554764119 0.0000165449314007
128.0000000000000000 0.0000000128959960 0.0000000240408916 0.0000000468131925 0.0000001120748426 0.0000002303437622 0.0000006823031745 0.0000036462447154
256.0000000000000000 0.0000000016659527 0.0000000035025066 0.0000000080052925 0.0000000206497648 0.0000000608520537 0.0000002794256140 0.0000026415517186
512.0000000000000000 0.0000000002492980 0.0000000006024965 0.0000000014137999 0.0000000038958162 0.0000000111275447 0.0000000490462661 0.0000006096734431
1024.0000000000000000 0.0000000000550958 0.0000000001005127 0.0000000002811382 0.0000000008630875 0.0000000030193701 0.0000000349493949 0.0000005710795289
2048.0000000000000000 0.0000000000427086 0.0000000000221736 0.0000000000577077 0.0000000001555312 0.0000000009437202 0.0000000117884737 0.0000001642054245
4096.0000000000000000 0.0000000000095352 0.0000000000021757 0.0000000000123135 0.0000000000438577 0.0000000003136945 0.0000000049584181 0.0000000727856490

